Tuning of MC generator MPI models

MC models of multiple partonic scattering inevitably introduce many free parameters, either fundamental to the models or from their integration with MC treatments of primary-scattering evolution. This non-perturbative and non-factorisable physics in particular cannot currently be constrained from theoretical principles, and hence parameter optimisation against experimental data is required. This process is commonly referred to as MC tuning. We summarise the principles, problems and history of MC tuning, and the still-evolving modern approach to both model optimisation and estimation of modelling uncertainties.

==> figs-tuning/FluxplotJimmy.dat <==
# BEGIN PLOT
Title=Colour-weighted parton flux, $Q^2 = (3.0~\text{GeV})^2~~ x_1,x_2\in(10^{-6},1]$
DrawOnly=AUET2
Legend=1
LegendXPos=0.3
LegendYPos=0.25
PlotSizeY=6
#XLabel=$\text{\sc{PTJIM}}(\sqrt{s}=7~\text{TeV})$
XLabel=$p_{\perp,0}(\sqrt{s}=7~\text{TeV})$ [GeV]
#YLabel=$\iint\limits_{x_1x_2 > \tau_\text{min}}\text{d} x_1\text{d} x_2 N(x_1,Q^2)\cdot N(x_2,Q^2)$
YLabel=$\Phi_\text{partons}$
#YLabelSep=6
XMin=3.2
XMax=5.5
LogY=1
YMin=2e4
YMax=1.2e5
# END PLOT

#BEGIN HISTOGRAM AUET2
LineColor=green!70!black!80!
PolyMarker=*
Title=HERWIG/Jimmy AUET2 tunes
4.412 4.412 54958 0.0 0.0
4.660 4.660 54618 0.0 0.0
4.880 4.880 68939 0.0 0.0
4.976 4.976 74709 0.0 0.0
3.680 3.680 36466 0.0 0.0
3.457 3.457 33263 0.0 0.0
3.620 3.620 35734 0.0 0.0
3.533 3.533 34684 0.0 0.0
3.429 3.429 31745 0.0 0.0
#END HISTOGRAM

#BEGIN SPECIAL labels
\uput{5pt}[r]\physicscoor(4.412, 54958){\tiny CTEQ6L1}
\uput{5pt}[r]\physicscoor(4.660, 54618){\tiny MSTW08LO}
\uput{5pt}[r]\physicscoor(4.880, 68939){\tiny CT09MC2}
\uput{5pt}[r]\physicscoor(4.976, 74709){\tiny MRSTLO**}
\uput{5pt}[r]\physicscoor(3.680, 36466){\tiny CTEQ6.6NLO}
\uput{5pt}[r]\physicscoor(3.457, 33263){\tiny MSTW08NLO}
\uput{5pt}[r]\physicscoor(3.320, 36734){\tiny HERAPDF1.0}
\uput{5pt}[r]\physicscoor(3.513, 34684){\tiny CT10NLO}
\uput{5pt}[r]\physicscoor(3.429, 31745){\tiny NNPDF21NLO}
#\uput{5pt}[r]\physicscoor(1.9, 100000){$N(x, Q^2) = \sum\limits_\text{quarks}(q(x, Q^2) + \bar{q}(x, Q^2)) + \frac{9}{4}g(x,Q^2)$}
#END SPECIAL


==> figs-tuning/FluxplotPythia8.dat <==
# BEGIN PLOT
Title=Colour-weighted parton flux, $Q^2 = (3.0~\text{GeV})^2~~ x_1,x_2\in(10^{-6},1]$
DrawOnly=4Cx AU2
Legend=1
LegendXPos=0.7
LegendYPos=0.35
PlotSizeY=6
XLabel=$p_{\perp,0}(\sqrt{s}=7~\text{TeV})$ [GeV]
#YLabel=$\iint\limits_{x_1x_2 > \tau_\text{min}}\text{d} x_1\text{d} x_2 N(x_1,Q^2)\cdot N(x_2,Q^2)$
YLabel=$\Phi_\text{partons}$
#YLabelSep=6
XMin=1.7
XMax=4.0
LogY=1
YMin=2e4
YMax=1.2e5
# END PLOT

#BEGIN HISTOGRAM 4Cx
LineColor=blue
PolyMarker=*
Title=4Cx
2.783000	2.783000	54618	0.0	0.0
#END HISTOGRAM

#BEGIN HISTOGRAM AU2
LineColor=red
PolyMarker=*
Title=AU2 tunes
2.832976	2.832976	54958   	0.0	0.0
2.735223	2.735223	54618   	0.0	0.0
2.149900	2.149900	36466   	0.0	0.0
1.954537	1.954537	33263   	0.0	0.0
2.191894	2.191894	31745   	0.0	0.0
2.112618	2.112618	34684   	0.0	0.0
3.266313 3.266313 70180 0.0 0.0
3.512311 3.512311 74709 0.0 0.0
2.528330 2.528330 36906 0.0 0.0
#END HISTOGRAM

#BEGIN SPECIAL labels
\uput{5pt}[r]\physicscoor(2.60000,56958){\tiny CTEQ6L1}
\uput{5pt}[r]\physicscoor(2.825223, 54618){\tiny MSTW08LO}
\uput{5pt}[r]\physicscoor(2.149900, 36466){\tiny CTEQ6.6NLO}
\uput{5pt}[r]\physicscoor(1.954537, 33263){\tiny MSTW08NLO}
\uput{5pt}[r]\physicscoor(2.191894, 31745){\tiny NNPDF21NLO}
\uput{5pt}[r]\physicscoor(2.528330, 36906){\tiny NNPDF21LO}
\uput{5pt}[r]\physicscoor(2.122618, 34684){\tiny CT10NLO}
\uput{5pt}[r]\physicscoor(3.266313, 70180){\tiny MRSTLO*}
\uput{5pt}[r]\physicscoor(3.512311, 74709){\tiny MRSTLO**}
#\uput{5pt}[r]\physicscoor(1.9, 100000){$N(x, Q^2) = \sum\limits_\text{quarks}(q(x, Q^2) + \bar{q}(x, Q^2)) + \frac{9}{4}g(x,Q^2)$}
#END SPECIAL

